Chromatic Aberration Recovery on Arbitrary Images

Digital imaging sensor technology has continued to outpace development in optical technology in modern imaging systems. The resulting quality loss attributable to lateral chromatic aberration is becoming increasingly significant as sensor resolution increases; other classes of aberration are less significant with classical image enhancement (e.g. sharpening), whereas lateral chromatic aberration becomes more significant. The goals of higher-performance and lighter lens systems drive a recent need to find new ways to overcome resulting image quality limitations. This work demonstrates the robust and automatic minimisation of lateral chromatic aberration, recovering the loss of image quality using both artificial and real-world images. A series of test images are used to validate the functioning of the algorithm, and changes across a series of real-world images are used to evaluate the performance of the approach.

==> calib-test.txt <==
$ ./ca-correct -sx calib-test.png 
processing calib-test.png...

optimising RG plane...
 - 1 iterations, 45 function evals
 - initial-error=34.711388 initial-coeffs=[0.0, 0.0, 0.0]
 - final-error=4.527050 final-coeffs=[ 0.07879038 -0.01230639 -0.02817651]

optimising BG plane...
 - 1 iterations, 45 function evals
 - initial-error=34.711388 initial-coeffs=[0.0, 0.0, 0.0]
 - final-error=4.527050 final-coeffs=[ 0.07879038 -0.01230639 -0.02817651]

saved to calib-test-optimised.png

image is 2155x1434 PNG with distortion k1=-0.1 k2=0.1 k3=0.0 in R,B planes

